PeerSwap: A Peer-Sampler with Randomness Guarantees

The ability of a peer-to-peer (P2P) system to effectively host decentralized applications often relies on the availability of a peer-sampling service, which provides each participant with a random sample of other peers. Despite the practical effectiveness of existing peer samplers, their ability to produce random samples within a reasonable time frame remains poorly understood from a theoretical standpoint. This paper contributes to bridging this gap by introducing PeerSwap, a peer-sampling protocol with provable randomness guarantees. We establish execution time bounds for PeerSwap, demonstrating its ability to scale effectively with the network size. We prove that PeerSwap maintains the fixed structure of the communication graph while allowing sequential peer position swaps within this graph. We do so by showing that PeerSwap is a specific instance of an interchange process, a renowned model for particle movement analysis. Leveraging this mapping, we derive execution time bounds, expressed as a function of the network size N. Depending on the network structure, this time can be as low as a polylogarithmic function of N, highlighting the efficiency of PeerSwap. We implement PeerSwap and conduct numerical evaluations using regular graphs with varying connectivity and containing up to 32768 (2^15) peers. Our evaluation demonstrates that PeerSwap quickly provides peers with uniform random samples of other peers.

==> assets/success_rate_with_latency.csv <==
max_network_delay,swaps_per_sec,success,fail
0-10 ms,10,941,11
0-10 ms,10,1017,13
0-10 ms,10,957,13
0-10 ms,10,973,13
0-10 ms,10,967,18
0-10 ms,15,1447,32
0-10 ms,15,1497,35
0-10 ms,15,1434,39
0-10 ms,15,1410,28
0-10 ms,15,1398,26
0-10 ms,20,1848,58
0-10 ms,20,1913,60
0-10 ms,20,1870,60
0-10 ms,20,1888,61
0-10 ms,20,1897,47
0-10 ms,25,2272,94
0-10 ms,25,2307,103
0-10 ms,25,2230,78
0-10 ms,25,2270,90
0-10 ms,25,2437,87
0-10 ms,30,2684,135
0-10 ms,30,2798,137
0-10 ms,30,2824,119
0-10 ms,30,2773,127
0-10 ms,30,2792,149
0-10 ms,35,3157,170
0-10 ms,35,3043,164
0-10 ms,35,3204,181
0-10 ms,35,3202,182
0-10 ms,35,3162,171
0-10 ms,40,3540,221
0-10 ms,40,3505,232
0-10 ms,40,3700,220
0-10 ms,40,3606,233
0-10 ms,40,3642,237
0-10 ms,45,3962,299
0-10 ms,45,3984,298
0-10 ms,45,3963,327
0-10 ms,45,3937,277
0-10 ms,45,3986,288
0-10 ms,50,4410,351
0-10 ms,50,4306,352
0-10 ms,50,4368,345
0-10 ms,50,4290,336
0-10 ms,50,4342,348
0-20 ms,10,973,34
0-20 ms,10,977,35
0-20 ms,10,926,25
0-20 ms,10,996,31
0-20 ms,10,991,31
0-20 ms,15,1358,67
0-20 ms,15,1392,62
0-20 ms,15,1380,65
0-20 ms,15,1352,65
0-20 ms,15,1368,58
0-20 ms,20,1706,110
0-20 ms,20,1789,119
0-20 ms,20,1727,107
0-20 ms,20,1822,119
0-20 ms,20,1756,104
0-20 ms,25,2164,182
0-20 ms,25,2148,182
0-20 ms,25,2242,164
0-20 ms,25,2161,175
0-20 ms,25,2177,182
0-20 ms,30,2517,261
0-20 ms,30,2497,237
0-20 ms,30,2572,263
0-20 ms,30,2523,261
0-20 ms,30,2563,235
0-20 ms,35,2889,319
0-20 ms,35,2778,288
0-20 ms,35,2913,326
0-20 ms,35,2891,325
0-20 ms,35,2893,327
0-20 ms,40,3167,401
0-20 ms,40,3248,402
0-20 ms,40,3297,420
0-20 ms,40,3214,410
0-20 ms,40,3267,420
0-20 ms,45,3485,552
0-20 ms,45,3493,508
0-20 ms,45,3463,515
0-20 ms,45,3534,534
0-20 ms,45,3438,503
0-20 ms,50,3896,630
0-20 ms,50,3779,637
0-20 ms,50,3797,598
0-20 ms,50,3778,634
0-20 ms,50,3803,639
0-50 ms,10,867,67
0-50 ms,10,849,64
0-50 ms,10,842,63
0-50 ms,10,841,50
0-50 ms,10,865,70
0-50 ms,15,1224,159
0-50 ms,15,1237,155
0-50 ms,15,1215,151
0-50 ms,15,1248,144
0-50 ms,15,1201,157
0-50 ms,20,1631,282
0-50 ms,20,1456,248
0-50 ms,20,1568,251
0-50 ms,20,1537,256
0-50 ms,20,1522,243
0-50 ms,25,1847,367
0-50 ms,25,1840,377
0-50 ms,25,1743,358
0-50 ms,25,1774,391
0-50 ms,25,1835,367
0-50 ms,30,2041,491
0-50 ms,30,2017,518
0-50 ms,30,2091,527
0-50 ms,30,2016,519
0-50 ms,30,2013,483
0-50 ms,35,2279,701
0-50 ms,35,2282,705
0-50 ms,35,2212,663
0-50 ms,35,2271,691
0-50 ms,35,2226,722
0-50 ms,40,2412,863
0-50 ms,40,2448,879
0-50 ms,40,2485,926
0-50 ms,40,2451,866
0-50 ms,40,2422,872
0-50 ms,45,2627,1038
0-50 ms,45,2587,1008
0-50 ms,45,2580,1049
0-50 ms,45,2577,994
0-50 ms,45,2611,1071
0-50 ms,50,2822,1209
0-50 ms,50,2744,1219
0-50 ms,50,2705,1231
0-50 ms,50,2727,1335
0-50 ms,50,2776,1224
traces,10,673,178
traces,10,668,151
traces,10,696,189
traces,10,675,203
traces,10,644,178
traces,15,821,348
traces,15,846,330
traces,15,854,341
traces,15,844,352
traces,15,891,346
traces,20,1041,567
traces,20,1000,532
traces,20,942,584
traces,20,1030,560
traces,20,944,551
traces,25,1091,837
traces,25,1110,849
traces,25,1088,787
traces,25,1095,743
traces,25,1082,797
traces,30,1146,1058
traces,30,1134,1011
traces,30,1131,988
traces,30,1156,1015
traces,30,1222,1073
traces,35,1212,1321
traces,35,1214,1271
traces,35,1215,1363
traces,35,1223,1254
traces,35,1181,1250
traces,40,1230,1582
traces,40,1222,1643
traces,40,1237,1594
traces,40,1218,1584
traces,40,1226,1480
traces,45,1296,1802
traces,45,1263,1823
traces,45,1270,1942
traces,45,1296,1836
traces,45,1236,1905
traces,50,1248,2084
traces,50,1287,2119
traces,50,1326,2102
traces,50,1287,2141
traces,50,1279,2104

